Double outbursts in V544 Her and ASASSN-19yt

In Kato et al. (2019, arXiv:1909.00910), I reported on a double outburst and rebrightenings in 2018 in V544 Her. Such a phenomenon is usually observed in WZ Sge stars which evolved after the period bounce and the colors of V544 Her in quiescence apparently exclude this possibility. Although this phenomenon was considered to be rare, I detected almost exactly the same one in 2021 using ZTF, ATLAS and ASAS-SN public data. I also detected a phenomenon very similar to this in ASASSN-19yt in 2022. The same object showed a different type of outburst in 2019 whose morphology looked like that of an SS Cyg star. If ASASSN-19yt is an SU UMa star, the morphology of the 2019 outburst would challenge our knowledge in SU UMa stars. If this object, or V544 Her, is an SS Cyg star, what causes a double outburst and rebrightenings would become an unsolved problem in dwarf novae.

==> abst.inc <==
In Kato et al. (2019, arXiv:1909.00910), I reported on
a double outburst and rebrightenings in 2018 in V544~Her.
Such a phenomenon is usually observed in WZ Sge stars which
evolved after the period bounce and the colors of V544 Her
in quiescence apparently exclude this possibility.
Although this phenomenon was considered to be rare,
I detected almost exactly the same one in 2021 using
ZTF, ATLAS and ASAS-SN public data.
I also detected a phenomenon very similar to this
in ASASSN-19yt in 2022.  The same object showed a different
type of outburst in 2019 whose morphology looked like that of
an SS Cyg star.
If ASASSN-19yt is an SU UMa star, the morphology
of the 2019 outburst would challenge our knowledge
in SU UMa stars.  If this object, or V544 Her, is an SS Cyg star,
what causes a double outburst and rebrightenings would
become an unsolved problem in dwarf novae.


==> objlist.inc <==
BO Cet,
SS Cyg,
V544 Her,
CS Ind,
PY Per,
SU UMa,
WZ Sge,
ASASSN-15cm,
ASASSN-19yt, \\
MASTER OT J055845.55$+$391533.4

